Modeling crack arrest in snow slab avalanches -- towards estimating avalanche release sizes

Dry-snow slab avalanches are considered to be the most difficult to predict, yet the deadliest avalanche types. The release of snow slab avalanches starts with a initial failure in a weak layer that may propagate across the slope until the slab fractures and slides. The evaluation of crack propagation area is a primary concern for avalanche forecasters. The purpose of this study is to test the hypothesis that the heterogeneity of snowpack properties is one of the primary factors that may potentially stop dynamic crack propagation. To test this assumption, we use a depth-averaged Material Point Method (DA-MPM) for efficient elasto-plastic modeling of snow slab avalanches. Our analysis includes scenarios involving i) pure-elastic slabs and ii) elasto-plastic slabs. In the first scenario, we report a significant decrease in slab tensile stress with increasing crack speed compared to quasi-static theory. In addition, we quantify the effect of weak layer heterogeneity and softening fracture energy on the crack stopping mechanism. In the second scenario, we analyse the interplay between weak layer heterogeneity and slab tensile fracture and quantify their combined effect on crack arrest. Results are interpreted through a scaling law relating the crack arrest distance to two dimensionless numbers related to weak layer strength variability and slab tensile fracture. Furthermore, the proposed model is applied to field campaigns in which spatial variations of weak layer shear strength were measured. Finally, DA-MPM simulations are performed on three-dimensional terrain with spatial variations revealing interesting release patterns. This research and the proposed methods can not only enhance our comprehension of the factors influencing avalanche release sizes,and possibly, the design of new mitigation measures for avalanche start zones.

==> README_copernicus_package_6_2.txt <==
File: README_copernicus_package_6_2.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 6.2, 15 January 2021
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2021 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 9.25, 12 January 2021
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 15 January 2021
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.3, January 2021 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.

==> README_copernicus_package_6_8.txt <==
File: README_copernicus_package_6_8.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 6.8, 28 March 2022
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2022 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 9.46, 25 March 2022
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 18 January 2022
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.4, March 2022 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
